Multi techniques approach to identify and/or constrain radial velocity sub-stellar companions

Context. Although more than one thousand sub-stellar companions have already been detected with the radial velocity (RV) method, many new companions remain to be detected in the public RV archives. Aims. We wish to use the archival data obtained with the ESO/HARPS spectrograph to search for sub-stellar companions. Methods. We use the astronomic acceleration measurements of stars obtained with the Hipparcos and Gaia satellites to identify anomalies that could be explained by the presence of a companion. Once hints for a companion are found, we combine the RV data with absolute astrometry and, when available, relative astrometry data, using a Markov Chain Monte Carlo (MCMC) algorithm to determine the orbital parameters and mass of the companion. Results. We find and characterize three new brown dwarfs (GJ660.1 C, HD73256 B, and HD165131 B) and six new planets (HD75302 b, HD108202 b, HD135625 b, HD185283 b, HIP10337 b, and HIP54597 b) with separations between 1 and 6 au and masses between 0.6 and 100 MJup. We also constrain the orbital inclination of ten known sub-stellar companions and determine their true mass. Finally, we identify twelve new stellar companions. This shows that the analysis of proper motion anomalies allows for optimizing the RV search for sub-stellar companions and their characterization.

==> Rapport_referee.txt <==
This paper reports the discovery of three new brown dwarf companions and seven new planets through a novel, targeted search of the HARPS archives using Hipparcos-Gaia astrometric accelerations. It also includes a characterization of the masses and orbits of these new discoveries, ten known substellar companions, and 17 stars. The scope and impact of the paper are well-suited for publication in Astronomy & Astrophysics, and I am happy to recommend it for publication once the following comments are considered and addressed:


Major comments:
Section 2.1: I was confused by the assessment of proper motion anomaly significance in the sample selection. Why not just use the chi-squared values in the HGCA? Furthermore, I noticed that many of the stars in the sample in Table A.1 have chi-squared values below 6.16, which corresponds to two sigma for two degrees of freedom.


The chi-square values we use are different from those calculated in the HGCA catalog. We perform simulations to obtain a distribution of estimated PMa values in the case where the star of interest would not have a companion. The Chi-square is then determined by comparing this PMa simulated with the one measured by Kervella+2022 (similar values are obtained by comparing with the HGCA catalog). This provides a more rigorous estimate of PMa significance than the estimates determined in the HGCA. In this case, there is only one degree of freedom. 

However, we first considered the Chi-square values which also takes into account negative values, which can lead to an overestimation of its value. We have therefore modified our method to display the significance of the observed signal, in sigma, which is more significant than the Chi-square values. This reduced our initial sample from 152 to 116 stars and removed three planets (HD3964, HD4208, HD137388) from the list of characterized objects (initially 56,now 53). These changes do not alter the structure of the paper. We have just updated the tables accordingly.


Section 3: Please include all aspects of the data reduction for the newly reduced imaging data. It would be helpful to know details including whether the imaging was flat-fielded and dark-subtracted, how many total frames are included for each measurement, how astrometry from different frames is combined, and whether a neutral density filter was used for the off-axis flux calibration frames of HD 21175? For the SPHERE data, I also think it would benefit the reader to explicitly state that only the IRDIS imaging is used to measure the astrometry, since the binary is wider than the field of view of the IFS.

More details have been added for the description of imaging data reduction.

Section 3.2, paragraph 4: It would be helpful to add a table to the Appendix compiling all relative astrometry (both newly measured and literature) of the binaries that is used in the orbit fits, along with references for the literature astrometry.

The considered relative astrometry values and references have been added in Table B.1. Note that there was an error in the relative astrometry measurements considered for GJ680, so we made a new orbital fit and updated the values in the text and tables. This does not change the interpretations.

Section 3.4, second paragraph: I have a few questions/comments about this paragraph.
1) Are eccentricity and argument of periastron fit as sqrt(e) sin(omega) and sqrt(e) cos(omega)? If so, please mention this explicitly here, and include these posteriors in Tables 3, 4, B.1, and B.2.

Yes, they are. We have added the posteriors to the tables.

2) I was surprised to see that uniform priors were used for all parameters in the orbit fit except for host-star mass and parallax. Can the authors clarify whether this is the case for all of these parameters? With joint orbit fits like this, I would expect inclination to have a sin(i) prior. Additionally, for the priors on host-star mass and distance to the system, please explicitly state the sources of these priors. In the case of host-star mass, please specify the specific prior for each system either in this section or the individual sections on the companions, along with references for the host-star mass estimates.

Indeed, for the inclination, we consider a sin(i) prior. We have modified this in the text and added a footnote to specify the source of the priors for the star mass and parallax.

3) This section on orbit fitting is missing some important information about the MCMC runs. The authors should specify how many walkers and steps are used in each orbit fit. They should also state how much of each chain is discarded as burn-in and the criteria used to assess convergence. Additional details about the Philipot et al. (2023) MCMC algorithm and its differences and advantages from other orbit fitting routines would also be helpful to include.

Details of MCMC operation have been added. The number of iterations, number of walkers and burn-ins considered for each system has also been added in each subsection.

Sections 4-6: Many of the posterior values for skewed distributions are quoted as ranges (1 sigma confidence intervals), but the values given in the corner plots are median +- 1 sigma asymmetric uncertainties. For instance, for HD 108202, the text and table quote a range for the companion mass of 2.5 – 3.7 M_Jup, but Figure C.16 gives m_b = 2.97^{+0.73}_{-0.46} M_Jup. I found this confusing as a reader, as it was not clear to me how it was decided to report a value as a range, median +- 1 sigma asymmetric uncertainties, or upper/lower limit. It was also confusing since ranges imply that it is unlikely for the quantity to fall outside of the given range, but with a 1 sigma confidence interval, that will occur ~30% of the time! Overall, I recommend for the manuscript to only quote the median +- 1 sigma asymmetric uncertainties throughout to improve clarity.

The modifications were made by reporting only quote the median +- 1 sigma asymmetric uncertainties.

Section 4-6: Where possible, please cite the original publications for the RV measurements used in this work, even if they are sourced from DACE or other archives. For instance, in Section 4.1.2, Fulton et al. (2017) should be cited for the HIRES RVs, based on a query of DACE.

The considered RV data and references have been added in the Table B.2.

Sections 4-5: I think this paper could benefit from additional detail on the host stars of each system. The paper currently gives their spectral types, but it would be useful to list additional properties including their V-band magnitudes, distances, masses, alternate identifiers, and perhaps other interesting information about each host star (for instance, age, metallicity, significance of HGCA acceleration, log RHK, etc.). Also, please cite the sources for the spectral type of each star.

A table (A.3 and A.4) summarizing the mass, distance, spectral type, magnitude, Age, significance of HGCA acceleration, Vsin(i) and LogR'HK of stars with a properly characterized companion has been added as an appendix.

Section 4.3: I was confused by the statement that magnetic activity can only induce up to 10 m/s of RV jitter. Stellar jitter for optical spectrographs can reach hundreds of m/s, particularly for younger systems (see Figure 16 of Tran & Bowler 2021, AJ, 161, 173). Are any of these stars young (<1 Gyr)? It would be helpful to have some discussion of the age of each host star.

These estimates are for long-term magnetic cycles only (years). Besides, the stars are indeed mature low-activity stars. The age of the stars studied has been added to table A.3 and A.4, and a sentence briefly discussing the age has been added at the end of the section.

Section 5-6: More details are needed for the four known planets with similar results to previous orbits and six known planets with orbital periods shorter than Gaia that have GASTON constraints. Additionally, more details are needed for each of the stellar companions with orbit fits in Section 6. Both sections would benefit from short subsections on each of these systems, with details including the RV datasets used, the number of epochs, the astrometry used, whether the relative astrometry is newly measured or taken from the literature, how the orbits compare to previous fits from the literature, and any interesting information about each system. Note that HD 221146 B = 12 Pic B is a published white dwarf companion (Bowler et al. 2021, AJ, 161, 106). This should be explicitly noted in the text.

We have added subsections for each sub-stellar companion. However, as our main focus is on the study of sub-stellar companions, adding individual subsections for each case presented in Section 6 does not seem useful to us. Nevertheless, We have added some details on the data considered in our studies and previous studies. In addition, we have added tables in the Appendix (B.1 and B.2) summarizing all the RV and relative astrometry data considered for each system analyzed in our study. 

For HD221146 B, the companion is not one of the examples cited in section 6, and adding a remark about this object in this section doesn't seem relevant to us. The Bowler+2021 paper is nevertheless cited in table C.3 as a discovery paper.

Section 7, paragraph 1: I was confused about the 72%, and 36% values here. By my accounting, there were 25 stellar companions and 36 substellar companions that were analyzed in this work among a sample of 152 stars. This corresponds to 40% of the sample for all companions (stellar and substellar) and 23% for just substellar companions. The entries in Table A.2 seem to match up better with the 72% and 36% values. What are the additional companions here that are not included in the analysis?

We did include multiple systems with companions well constrained by RV data in this calculation. The sentence has been modified to be more precise and the percentages have been slightly modified to take account of the new sample.

General: The paper never explicitly defines V0, V1, V2, or V3. Please add a description of these quantities.

We have modified the captions for each figure to explain the instrument corresponding to V0, V1, V2, or V3.

General: Please clearly define phase in the text. If it differs from standard parameters like time of periastron passage or time of inferior conjunction, please state that explicitly.

The phase is the ratio of the time of periastron passage to the orbital period of the companion. For more clarity, we have replaced the phase by the time of periastron passage time.


General: The notation for orbital elements and units is inconsistent throughout the manuscript. This is most apparent in the corner plots, where I struggled to determine what some of the parameters were (in particular parg_b, ptime_b, per_b, I_b, and O_b). The authors should adopt a consistent, standard notation for the orbit elements for the text, tables, and corner plots. Many of them are already defined in Section 3.4, paragraph 2.

Notations have been standardized between text, tables and corners.

Minor comments:
I noticed some grammatical and wording issues throughout the manuscript. See for example, Section 1, paragraph 3, sentence 2, Section 2.2, paragraph 2, sentence starting with “Yet, Lagrange et al. (submitted)”, and Section 2.2, paragraph 3, sentence 2. The text could benefit from a careful read through with this in mind.


Section 1, paragraph 2, final sentence: I suggest adding “e.g.,” before “Bonavita et al. (2022), Swimmer et al. (2022), Kuzuhara et al. (2022)”, since as written, it implies that these are the only substellar companions discovered via this technique. Also, note that Bonavita et al. (2022) and Kuzuhara et al. (2022) both include the discovery of HIP 21152 B, but a third paper (Franson et al. 2023, AJ, 165, 39) also reports a discovery of the same companion.

The sentence has been modified and the Franson+2023 paper has been added.

Section 1, paragraph 5: I suggest emphasizing that the sample contains both newly identified substellar and stellar companions, and previously known companions from the literature. This was a bit unclear to me on my first read of the Introduction.

The paragraph has been modified to include these clarifications.

Section 2.1: Instead of only referencing “Trifonov et al. (2020),” I suggest referring to the HARPS-RVBANK archive and citing the Trifonov paper as a parenthetical citation.

The change was made.

Section 2.1: The manuscript often refers to quantities of RV measurements with statements like “xx RV data.” I think it would be clearer for the reader if these were changed to “xx RV data points” or “xx RV measurements” throughout the text.

We have changed that throughout the text.

Section 2.2, paragraph 1: It would be helpful to briefly summarize the DPASS genetic algorithm for the reader here, since it’s used extensively throughout the analysis. I also cannot find any mention of the algorithm in Lagrange et al. (2019). Is this the right reference for the algorithm?

A footnote has been added to briefly explain how DPASS works. Lagrange+2019 is the first study in which DPASS was used. However, the name of the algorithm is not directly quoted in the paper. 

Section 2.2: The title and second paragraph of this subsection describe selecting for substellar companions, but the final paragraph begins with the number of stellar companions reported. I found this confusing as a reader. Can the wording and title of this section be modified to better describe the sample selection and identification of a subsample of substellar companions? I’m also confused by the accounting of systems in this section. The first paragraph mentions identifying 24 multiple systems, but the last paragraph states that there are 25 stellar companions and 36 substellar companions.

The aim of this section is to review the various steps involved in selecting the sample of sub-stellar companions. We also present the number of systems for which poorly constrained or stellar companions were found. 

We have modified the last paragraph to make it clearer. Note that an error was made on the number of sub-stellar companions and has been corrected.

We call multiple systems those with 2 or more companions, as opposed to simple systems with a single companion (details have been added in the text). As multiple systems generate numerous degeneracies with relative astrometry data, the majority of them are not dealt with in this study.

Section 3.1, paragraph 1, sentence 1: The manuscript previously mentioned Trifonov et al. (2020); do the HARPS RVs from this program originate from the HARPS-RVBANK? If so, this should be explicitly stated.

The Trifonov+2020 database was used to generate the original star list. However, new data have been acquired since the creation of this database. We have therefore used the data available in the ESO archive, as indicated in the data description.

Section 3.1, paragraph 1, last sentence: Consider adding a footnote to the website for the OHP archive in addition to the DACE archive.

A footnote has been added with a link to the OHP archives, and a footnote with a link to the ESO archives.

Section 3.1: It would be helpful for clarity to add a table with the labels for each dataset, short descriptions, and references.

A table has been added to the appendix showing the different data sets used in the systems analyzed, with reference, baseline, and number of points (Table B.1).

Section 3.2, paragraph 1: I was initially confused on my first read, since there does not appear to be NIRC2 or WIYN/NESSI imaging reported in this manuscript. I suggest rewording this section to say that the authors searched the archives of these facilities and report archival HCI from NACO and SPHERE of several binaries in this study. Since NESSI does not have an archive as far as I am aware, I suggest removing the mention of NESSI/WIYN from this paragraph.

The first paragraph of Section 3.2 has been modified and the relative astrometry data is presented in the Appendix in Table B.1.

Section 3.2, paragraph 3: Did the SPHERE-DC perform the reduction? If so, please include the recommended acknowledgement in the acknowledgements section.

The acknowledgement for SPHERE-DC has been added.

Section 4: It would be helpful to cite the appropriate corner plot in the subsection for each planet/brown dwarf (Figures C.13-C.21), so readers can easily reference the posterior distributions.

A sentence has been added at the end of sections 4.1.1-3 and 4.2.1-7 to quote the summary table and corner plot corresponding to each companion.

Sections 4-5: Consider including the orbital period from the orbit fit in the text for each substellar companion. It also would be helpful to include the rms for each RV dataset.

The orbital period has been added for each sub-stellar companion, and the rms have been added to the summary tables.

Section 4.1.1: I was confused by the statement that the astrometric solution in Gaia DR3 only has two parameters, which then justifies only incorporating the RV data in the fit. When I look up GJ 660.1 on Simbad, the linked entry in Gaia DR3 (Gaia DR3 4364702279101280256) includes a five-parameter astrometric solution, and the source (HIP 84212) appears in the HGCA with a significant acceleration. Please clarify.

The analysis was carried out using GJ660 instead of GJ660.1. GJ660.1 was in fact observed with Gaia, so we were able to use Gaston to estimate its inclination and mass. Section 4.1.1 has been modified accordingly, as the Table 3 and Figure 12.

Section 4.2.2, paragraph 1, sentence 2: The phrase “weak large peak” was confusing to me. Also, please include a reference to Figure C.11 at the end of this sentence.

We have removed the word "large" and added the reference.

Section 4.2.7, paragraph 2, sentence 2: The upper uncertainty on the mass is missing a “+.”

The sign was added.

Section 4.3, paragraph 2, sentence 2: I think “VR” here should be “RV.”

Indeed, this has been modified.

Section 5: The statement that the values of AEN are compatible with a planetary mass to 3 sigma and 1 sigma are confusing to me. Consider revising to give the percentage of the mass posterior/distribution from the GASTON for each star that is below the deuterium burning limit.

The structure of Section 5 has been significantly modified with the addition of an independent subsection for each companion analyzed with Gaston.

Section 5: A reference to Tables B.1 and B.2 should be given in this section for the orbital elements of the known planets.

The references were added.

Section 5, paragraph 1, sentence 2: Minor typo with “HD HD140901 c.”

The sentence has been modified to fit with the addition of extra sections.

Section 5.2: The second paragraph implies that eccentricity in the new fit is poor, but it seems well-constrained (0.95^{+0.03}_{-0.04}) from the corner plot (Fig. 23). Please also explicitly state the semi-major axis of the planet in the section from the new orbit fit, even if it is similar to the previous fit. The same applies to the orbital elements in Section 5.9 that are currently not included in the text since they are close to previously reported elements. I recommend including them.

The solutions found for the orbital parameters have been added to the subsection for known companions.

Section 5.7: It might be helpful for the reader, who may not be well-versed in astrometric accelerations, to explicitly state that the wide binary is at too wide of a separation to contribute significantly to the astrometric acceleration, so it is safe to ignore the binary in the orbit fit.

An explanatory sentence has been added.

Section 6, paragraph 2, sentence 4: Minor wording suggestion to change “important PMa” to “significant PMa” here.

The change was made.

Section 6, paragraph 4, last sentence: I think “separation” should be changed to “semi-major axis.”

We have changed the sentence.

Section 6: It would be helpful to give the masses in solar masses as well, since those units are more typically used for objects in this mass regime.

The mass unit has been modified for stellar companions.

Section 7, paragraph 1: “Random RV surveys” reads like the surveys are picked at random, rather than large surveys that did not use astrometric accelerations to pre-select targets. Consider rewording this.

The sentence has been modified to make it less ambiguous.

Table 1: Consider removing the parallactic angle rotation column, since the PA change is not used for PSF subtraction in the analysis. There is a typo in this table: HD 21115 should be HD 21175. I was also confused by the number of frames listed in the table: is this the total number of exposures used for the analysis? Consider including number of coadds as well. From a check of the ESO archives, it looks like the flux calibration frames of HD 21175 have 16 coadds each.

The Delta PA column has been removed and the error corrected. We have also added the number of sub integration within a DIT.

Table 3: I noticed a few typos here. “N.C” should be “N.C.”, “Msin” should be “Msini”, and it appears there is a typo in the phase of HD 73256 C (0.82-0.06). N.C. should also be defined in the table notes.

We have replaced the N.C. by the values obtained thanks to Gaston, and the phase has been replaced by the time of periastron passage to correspond to the values reported in the corners.

Table 4: It should be explicitly noted here that the mass for HD 3964 b listed in the table is a minimum mass. Also, I recommend including the upper limit on the mass for HD 3964 b determined through the GASTON analysis as a table note/footnote. The same comments apply to the planets in Tables B.1/2 with minimum masses (HD 4208 b, HD 44219 b, HD 100777 b, HD 111998 b, HD 137388 b, HD 215497 c)

The modifications have been made in the tables.

Table B.3: The orbit fit table for stellar companions is missing some orbit elements. Please include longitude of ascending node, argument of periastron, and phase.

The values of the three orbital parameters have been added (ehe phase has been replaced by time of periastron passage).

Table B.3: Readers might interpret the references to be references for the orbit fits, rather than the discovery papers. I suggest labelling this column “Discovery Reference” to avoid this.

The modification was made.

Table B.3: There should be a footnote noting that the mass for the companion around HD 42659 is a minimum mass.

A sentence has been added as a note to clarify that the mass is the minimum mass.

Figure 1: The subplots are missing axis labels. It would be helpful to include the instrument/filter on each image. Additionally, consider switching the axes to be in units of angular separation, rather than pixels. The figure caption should indicate that the high-contrast imaging data are from archival observations and the instruments/filters to highlight this information for readers quickly skimming the figure captions.

The axes have been removed because they can be misleading. The scale at bottom left is sufficient for reading the figure. The name of the instrument/filter used has also been added.

The caption has been modified to clarify the origin of the imaging data.

Figure 2-4, 6-11, also RV subplots in Figures C.22-31: I was unsure what the cyan to purple background points in the O-C panel were, and why they sometimes depart from the orbit fit curves of the same colors in Figure 3. The figures would look cleaner if these points were removed, and the plots just compared RV data points to the swarm of orbits from the orbit fit like the proper motion plots. I also suggest removing V0-corrected from the legend and just labeling the points by their respective instruments.

All suggestions have been taken into account.

Figures 3-11, also proper motion subplots in Figures C.22-31: It would be helpful to include the joint Hipparcos-Gaia proper motion in the proper motion plots, possibly with a different symbol to distinguish that it is an average proper motion over the time baseline between the missions, rather than more instantaneous proper motion measurements at the Hipparcos and Gaia epochs.

Our orbit fitting algorithm simulates a value for this tangential proper motion, corresponding to a given orbit, and compares it to the value published in the HGCA to better constrain the orbital fit. However, this is a value averaged over 25 years and we don't think it's appropriate to add this information to the plot. It would rather mislead the reader as to the nature of this measurement.

Figures 2-11, also RV/proper motion subplots in Figures C.22-31: The RV subplot x-axes say “Time,” but the proper motion subplot x-axes say “Epoch." Please revise to be consistent between the subplots. Also, a minor suggestion to change the x-axes of these plots to show the year the RV measurements or astrometry were taken, since all of these plots are over timescales of several years.

The term "Epoch" has been replaced by "Time". However, we prefer to retain the modified Julain Day x-axis. A unit in days makes the graduation easier to read.

Figure 5: It would be helpful to include the proper motion plots here, even if they do not constrain the orbit, so that readers can get a sense for the proper motions and their comparison against the model orbits.

The proper motion plots have been added for HD3964.

Figure 12 & B.1: “Litterature” is misspelled. For Figure 12, it would be helpful to specify that the dotted lines that link this study and previous work’s results are black, so readers do not confuse them with the orange dotted arrows.

The mistake has been corrected, and we have specified that the dotted line that links the old work to ours is black.

Figure C.1: What is the peak in the RV residuals at a period of about 200 days? It looks like it is significant, but I don’t see any mention of it in Section 4.1.1.

Thank you for pointing this out. This peak cannot be explained by the observation window or by the star's activity and could therefore be due to an internal companion of planetary mass. However, the available RV data points do not allow us to confirm or not this candidate planet. 
We have added a short paragraph at the end of section 4.1.1 to explain this point.

Figure C.1-C.9, C.12: I am confused as to what the labels in the legend of the RV subplots are referring to (e.g., “0 offset=-49981.7306”). Please clarify or replace with the dataset names. Finally, the colors of the points in the RV subplots are not color-blind accessible due to mixing red and green points with the same markers; please change these colors or markers so color-blind individuals can distinguish them.

The legend and the colors of the points have been modified for all plots. The description of each point color has also been removed from the caption as it is present in the legend.

Figure C.3: What is the blue region in the bottom-right subplot? I assume it is an RV curve, but I do not understand why it is shown as a 2D region. Please clarify. “Top middle” in the figure caption should be “Top right.”

This is a two-companion fit, with a very short-period planet (2.5 days) and a long-period companion. The very short period of the inner planet is responsible for this effect. The caption has been slightly modified to specify that this is a two-companion fit.

Figure C.10: The figure caption should explicitly state that these are for HD 75302. I also suggest labelling each subplot with the corresponding instrument to make it easier for readers to parse the figure.

A caption has been added for each plot to indicate the name of the instrument, and we have specified the name of the star in the caption.

Figures C.13, 15-20, 22-24, 26-31: The title on the lower right subplot in the corner plots is cut off.

The size of the labels has been modified to correct this problem.

General: I noticed that the axis labels on many of the figures are pretty small. Some examples include Figures C.1-12 and the proper motion subplots in Figures 3, 4, 6-11. Consider increasing the size of these labels to improve readability.

The size of axis labels has been increased.

General comment on the corner plots: sometimes, when the distribution is multimodal (e.g., inclination and longitude of ascending node for HD 204961, Fig. C.30), the values in the title of the subplot have large uncertainties, since the confidence interval is spanning both modes. For these cases, I suggest restricting the confidence interval to the higher peak and stating in the Figure captions that since the distributions for the parameters are multi-modal, the subplot titles correspond to the higher peak.

For cases with two distinct peaks on inclination, we finally decided to separate the corners plots, considering the inclination between 0 and 90° and between 90 and 180°.

Pages 7-9 are a bit confusing to read with the figures at the center of the page, since one has to jump around the page to read the sections straight through and it is easy to falsely link sections of text to the wrong companion. I recommend fixing these figures to the top of these pages to remedy this.

The figures were fixed to the top of these pages.
